Incompatibility boundaries for properties of community partitions

We prove the incompatibility of certain desirable properties of community partition quality functions. Our results generalize the impossibility result of [Kleinberg 2003] by considering sets of weaker properties. In particular, we use an alternative notion to solve the central issue of the consistency property. (The latter means that modifying the graph in a way consistent with a partition should not have counterintuitive effects). Our results clearly show that community partition methods should not be expected to perfectly satisfy all ideally desired properties. We then proceed to show that this incompatibility no longer holds when slightly relaxed versions of the properties are considered, and we provide in fact examples of simple quality functions satisfying these relaxed properties. An experimental study of these quality functions shows a behavior comparable to established methods in some situations, but more debatable results in others. This suggests that defining a notion of good partition in communities probably requires imposing additional properties.

==> figs/G1.dat <==
beta    NMI     NMIMOD  C       CT      NC2     NC2T
0.01    0.00000 0.88434 1       173     1000000 6724
0.02    0.89949 0.88434 73      173     17452   6724
0.03    0.95853 0.88434 118     173     10026   6724
0.04    0.98365 0.88434 149     173     7842    6724
0.05    0.99323 0.88434 164     173     7126    6724
0.06    0.99668 0.88434 170     173     6880    6724
0.07    0.99838 0.88434 173     173     6768    6724
0.08    0.99876 0.88434 174     173     6752    6724
0.09    0.99876 0.88434 174     173     6752    6724
0.10    0.99940 0.88434 175     173     6704    6724
0.11    0.99940 0.88434 175     173     6704    6724
0.12    0.99940 0.88434 175     173     6704    6724
0.13    0.99940 0.88434 175     173     6704    6724
0.14    0.99940 0.88434 175     173     6704    6724
0.15    0.99940 0.88434 175     173     6704    6724
0.16    0.99940 0.88434 175     173     6704    6724
0.17    0.99940 0.88434 175     173     6704    6724
0.18    0.99940 0.88434 175     173     6704    6724
0.19    0.99940 0.88434 175     173     6704    6724
0.20    0.99940 0.88434 175     173     6704    6724
0.21    0.99940 0.88434 175     173     6704    6724
0.22    0.99940 0.88434 175     173     6704    6724
0.23    0.99940 0.88434 175     173     6704    6724
0.24    0.99940 0.88434 175     173     6704    6724
0.25    0.99940 0.88434 175     173     6704    6724
0.26    0.99940 0.88434 175     173     6704    6724
0.27    0.99940 0.88434 175     173     6704    6724
0.28    0.99940 0.88434 175     173     6704    6724
0.29    0.99940 0.88434 175     173     6704    6724
0.30    0.99940 0.88434 175     173     6704    6724
0.31    0.99940 0.88434 175     173     6704    6724
0.32    0.99940 0.88434 175     173     6704    6724
0.33    0.99940 0.88434 175     173     6704    6724
0.34    0.99879 0.88434 176     173     6662    6724
0.35    0.99879 0.88434 176     173     6662    6724
0.36    0.99832 0.88434 177     173     6638    6724
0.37    0.99788 0.88434 178     173     6614    6724
0.38    0.99761 0.88434 179     173     6606    6724
0.39    0.99761 0.88434 179     173     6606    6724
0.40    0.99761 0.88434 179     173     6606    6724
0.41    0.99761 0.88434 179     173     6606    6724
0.42    0.99753 0.88434 179     173     6600    6724
0.43    0.99716 0.88434 180     173     6584    6724
0.44    0.99716 0.88434 180     173     6584    6724
0.45    0.99716 0.88434 180     173     6584    6724
0.46    0.99644 0.88434 182     173     6550    6724
0.47    0.99644 0.88434 182     173     6550    6724
0.48    0.99644 0.88434 182     173     6550    6724
0.49    0.99598 0.88434 183     173     6526    6724
0.50    0.99538 0.88434 184     173     6484    6724
0.51    0.99410 0.88434 188     173     6426    6724
0.52    0.99410 0.88434 188     173     6426    6724
0.53    0.99277 0.88434 192     173     6358    6724
0.54    0.99277 0.88434 192     173     6358    6724
0.55    0.99277 0.88434 192     173     6358    6724
0.56    0.99246 0.88434 193     173     6342    6724
0.57    0.99158 0.88434 195     173     6286    6724
0.58    0.99125 0.88434 196     173     6274    6724
0.59    0.99125 0.88434 196     173     6274    6724
0.60    0.98949 0.88434 202     173     6188    6724
0.61    0.98949 0.88434 202     173     6188    6724
0.62    0.98892 0.88434 204     173     6162    6724
0.63    0.98852 0.88434 205     173     6144    6724
0.64    0.98716 0.88434 210     173     6086    6724
0.65    0.98496 0.88434 216     173     5982    6724
0.66    0.98305 0.88434 222     173     5880    6724
0.67    0.98209 0.88434 225     173     5834    6724
0.68    0.98206 0.88434 224     173     5822    6724
0.69    0.98123 0.88434 227     173     5784    6724
0.70    0.97981 0.88434 231     173     5704    6724
0.71    0.97865 0.88434 235     173     5646    6724
0.72    0.97826 0.88434 236     173     5626    6724
0.73    0.97826 0.88434 236     173     5626    6724
0.74    0.97632 0.88434 241     173     5512    6724
0.75    0.97568 0.88434 242     173     5464    6724
0.76    0.97398 0.88434 248     173     5388    6724
0.77    0.97205 0.88434 254     173     5314    6724
0.78    0.97177 0.88434 255     173     5300    6724
0.79    0.97056 0.88434 258     173     5254    6724
0.80    0.96872 0.88434 261     173     5144    6724
0.81    0.96788 0.88434 263     173     5120    6724
0.82    0.96588 0.88434 269     173     5018    6724
0.83    0.96447 0.88434 273     173     4934    6724
0.84    0.96304 0.88434 278     173     4866    6724
0.85    0.96257 0.88434 279     173     4838    6724
0.86    0.96155 0.88434 283     173     4794    6724
0.87    0.96151 0.88434 282     173     4776    6724
0.88    0.96048 0.88434 285     173     4726    6724
0.89    0.95950 0.88434 289     173     4688    6724
0.90    0.95836 0.88434 292     173     4598    6724
0.91    0.95765 0.88434 295     173     4570    6724
0.92    0.95678 0.88434 297     173     4542    6724
0.93    0.95578 0.88434 299     173     4484    6724
0.94    0.95475 0.88434 302     173     4454    6724
0.95    0.95414 0.88434 303     173     4414    6724
0.96    0.95266 0.88434 306     173     4356    6724
0.97    0.95101 0.88434 310     173     4276    6724
0.98    0.94773 0.88434 322     173     4154    6724
0.99    0.94691 0.88434 327     173     4112    6724


==> figs/G1_B.dat <==
beta    NMI     NMIMOD  C       CT      NC2     NC2T    NMI0.1  C0.1    NC20.1  NMI0.2  C0.2    NC20.2  NMI0.3  C0.3    NC20.3
0.01    0.00000 0.88434 1       173     1000000 6724    0.99263 162     7128    0.99597 180     6720    0.95842 343     5214
0.02    0.89993 0.88434 73      173     17382   6724    0.99420 164     6978    0.99644 181     6696    0.95906 344     5166
0.03    0.95853 0.88434 118     173     10026   6724    0.99744 171     6816    0.99644 181     6696    0.95906 344     5166
0.04    0.98365 0.88434 149     173     7842    6724    0.99791 172     6792    0.99644 181     6696    0.95943 345     5150
0.05    0.99323 0.88434 164     173     7126    6724    0.99838 173     6768    0.99745 183     6632    0.95943 345     5150
0.06    0.99668 0.88434 170     173     6880    6724    0.99838 173     6768    0.99745 183     6632    0.95943 345     5150
0.07    0.99838 0.88434 173     173     6768    6724    0.99876 174     6752    0.99745 183     6632    0.95943 345     5150
0.08    0.99876 0.88434 174     173     6752    6724    0.99940 175     6704    0.99745 183     6632    0.95943 345     5150
0.09    0.99876 0.88434 174     173     6752    6724    0.99940 175     6704    0.99745 183     6632    0.95943 345     5150
0.10    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95943 345     5150
0.11    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95943 345     5150
0.12    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95943 345     5150
0.13    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95943 345     5150
0.14    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95943 345     5150
0.15    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95943 345     5150
0.16    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95943 345     5150
0.17    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95785 350     5058
0.18    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95785 350     5058
0.19    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95785 350     5058
0.20    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95785 350     5058
0.21    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95785 350     5058
0.22    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95785 350     5058
0.23    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95785 350     5058
0.24    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95785 350     5058
0.25    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95785 350     5058
0.26    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95785 350     5058
0.27    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95785 350     5058
0.28    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95764 351     5052
0.29    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95764 351     5052
0.30    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95764 351     5052
0.31    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95624 355     4974
0.32    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95624 355     4974
0.33    0.99940 0.88434 175     173     6704    6724    0.99940 175     6704    0.99745 183     6632    0.95624 355     4974
0.34    0.99879 0.88434 176     173     6662    6724    0.99940 175     6704    0.99745 183     6632    0.95624 355     4974
0.35    0.99879 0.88434 176     173     6662    6724    0.99940 175     6704    0.99745 183     6632    0.95624 355     4974
0.36    0.99832 0.88434 177     173     6638    6724    0.99940 175     6704    0.99745 183     6632    0.95624 355     4974
0.37    0.99788 0.88434 178     173     6614    6724    0.99940 175     6704    0.99745 183     6632    0.95624 355     4974
0.38    0.99761 0.88434 179     173     6606    6724    0.99912 176     6696    0.99745 183     6632    0.95624 355     4974
0.39    0.99761 0.88434 179     173     6606    6724    0.99912 176     6696    0.99718 184     6624    0.95599 356     4966
0.40    0.99761 0.88434 179     173     6606    6724    0.99912 176     6696    0.99718 184     6624    0.95599 356     4966
0.41    0.99761 0.88434 179     173     6606    6724    0.99912 176     6696    0.99718 184     6624    0.95599 356     4966
0.42    0.99753 0.88434 179     173     6600    6724    0.99852 177     6654    0.99718 184     6624    0.95599 356     4966
0.43    0.99716 0.88434 180     173     6584    6724    0.99761 179     6606    0.99718 184     6624    0.95599 356     4966
0.44    0.99716 0.88434 180     173     6584    6724    0.99761 179     6606    0.99718 184     6624    0.95599 356     4966
0.45    0.99716 0.88434 180     173     6584    6724    0.99761 179     6606    0.99718 184     6624    0.95599 356     4966
0.46    0.99644 0.88434 182     173     6550    6724    0.99761 179     6606    0.99718 184     6624    0.95599 356     4966
0.47    0.99644 0.88434 182     173     6550    6724    0.99761 179     6606    0.99718 184     6624    0.95599 356     4966
0.48    0.99644 0.88434 182     173     6550    6724    0.99761 179     6606    0.99718 184     6624    0.95599 356     4966
0.49    0.99598 0.88434 183     173     6526    6724    0.99724 180     6590    0.99718 184     6624    0.95599 356     4966
0.50    0.99538 0.88434 184     173     6484    6724    0.99724 180     6590    0.99718 184     6624    0.95599 356     4966
0.51    0.99410 0.88434 188     173     6426    6724    0.99724 180     6590    0.99627 186     6576    0.95599 356     4966
0.52    0.99410 0.88434 188     173     6426    6724    0.99724 180     6590    0.99627 186     6576    0.95599 356     4966
0.53    0.99277 0.88434 192     173     6358    6724    0.99724 180     6590    0.99567 187     6534    0.95599 356     4966
0.54    0.99277 0.88434 192     173     6358    6724    0.99683 181     6572    0.99567 187     6534    0.95599 356     4966
0.55    0.99277 0.88434 192     173     6358    6724    0.99652 182     6556    0.99530 188     6518    0.95599 356     4966
0.56    0.99246 0.88434 193     173     6342    6724    0.99652 182     6556    0.99530 188     6518    0.95385 363     4850
0.57    0.99158 0.88434 195     173     6286    6724    0.99619 183     6544    0.99530 188     6518    0.95385 363     4850
0.58    0.99125 0.88434 196     173     6274    6724    0.99586 184     6532    0.99530 188     6518    0.95385 363     4850
0.59    0.99125 0.88434 196     173     6274    6724    0.99586 184     6532    0.99530 188     6518    0.95345 364     4826
0.60    0.98949 0.88434 202     173     6188    6724    0.99545 185     6512    0.99530 188     6518    0.95345 364     4826
0.61    0.98949 0.88434 202     173     6188    6724    0.99496 186     6480    0.99456 190     6478    0.95302 365     4802
0.62    0.98892 0.88434 204     173     6162    6724    0.99496 186     6480    0.99456 190     6478    0.95302 365     4802
0.63    0.98852 0.88434 205     173     6144    6724    0.99425 188     6446    0.99415 191     6460    0.95268 366     4786
0.64    0.98716 0.88434 210     173     6086    6724    0.99425 188     6446    0.99415 191     6460    0.95268 366     4786
0.65    0.98496 0.88434 216     173     5982    6724    0.99363 190     6412    0.99349 193     6436    0.95268 366     4786
0.66    0.98305 0.88434 222     173     5880    6724    0.99271 192     6354    0.99349 193     6436    0.95268 366     4786
0.67    0.98209 0.88434 225     173     5834    6724    0.99239 193     6342    0.99349 193     6436    0.95268 366     4786
0.68    0.98206 0.88434 224     173     5822    6724    0.99233 193     6338    0.99349 193     6436    0.95213 367     4744
0.69    0.98123 0.88434 227     173     5784    6724    0.99174 194     6296    0.99349 193     6436    0.95213 367     4744
0.70    0.97981 0.88434 231     173     5704    6724    0.99174 194     6296    0.99204 198     6366    0.95213 367     4744
0.71    0.97865 0.88434 235     173     5646    6724    0.99144 195     6282    0.99204 198     6366    0.95213 367     4744
0.72    0.97826 0.88434 236     173     5626    6724    0.99018 198     6200    0.99163 199     6346    0.95213 367     4744
0.73    0.97826 0.88434 236     173     5626    6724    0.98879 202     6128    0.99080 202     6310    0.95153 369     4720
0.74    0.97632 0.88434 241     173     5512    6724    0.98879 202     6128    0.99080 202     6310    0.95116 370     4702
0.75    0.97568 0.88434 242     173     5464    6724    0.98820 204     6098    0.99023 204     6284    0.95116 370     4702
0.76    0.97398 0.88434 248     173     5388    6724    0.98767 206     6076    0.98920 207     6238    0.95116 370     4702
0.77    0.97205 0.88434 254     173     5314    6724    0.98668 209     6028    0.98920 207     6238    0.95116 370     4702
0.78    0.97177 0.88434 255     173     5300    6724    0.98668 209     6028    0.98867 209     6216    0.95116 370     4702
0.79    0.97056 0.88434 258     173     5254    6724    0.98542 213     5970    0.98757 212     6150    0.95040 373     4666
0.80    0.96872 0.88434 261     173     5144    6724    0.98514 214     5958    0.98757 212     6150    0.95049 372     4666
0.81    0.96788 0.88434 263     173     5120    6724    0.98474 215     5938    0.98650 216     6106    0.94978 374     4620
0.82    0.96588 0.88434 269     173     5018    6724    0.98447 216     5926    0.98481 222     6026    0.94978 374     4620
0.83    0.96447 0.88434 273     173     4934    6724    0.98388 218     5896    0.98481 222     6026    0.94918 376     4592
0.84    0.96304 0.88434 278     173     4866    6724    0.98248 223     5830    0.98481 222     6026    0.94825 380     4552
0.85    0.96257 0.88434 279     173     4838    6724    0.98158 226     5782    0.98422 224     5996    0.94825 380     4552
0.86    0.96155 0.88434 283     173     4794    6724    0.97885 234     5652    0.98422 224     5996    0.94825 380     4552
0.87    0.96151 0.88434 282     173     4776    6724    0.97856 235     5638    0.98337 227     5956    0.94775 382     4534
0.88    0.96048 0.88434 285     173     4726    6724    0.97807 237     5618    0.98316 228     5950    0.94775 382     4534
0.89    0.95950 0.88434 289     173     4688    6724    0.97730 240     5588    0.98316 228     5950    0.94677 386     4490
0.90    0.95836 0.88434 292     173     4598    6724    0.97693 241     5570    0.98316 228     5950    0.94677 386     4490
0.91    0.95765 0.88434 295     173     4570    6724    0.97535 247     5498    0.98150 232     5846    0.94591 389     4450
0.92    0.95678 0.88434 297     173     4542    6724    0.97475 249     5464    0.98150 232     5846    0.94591 389     4450
0.93    0.95578 0.88434 299     173     4484    6724    0.97446 250     5450    0.98061 235     5798    0.94591 389     4450
0.94    0.95475 0.88434 302     173     4454    6724    0.97402 251     5426    0.97973 238     5752    0.94591 389     4450
0.95    0.95414 0.88434 303     173     4414    6724    0.97257 256     5362    0.97722 245     5614    0.94591 389     4450
0.96    0.95266 0.88434 306     173     4356    6724    0.97135 260     5302    0.97722 245     5614    0.94591 389     4450
0.97    0.95089 0.88434 311     173     4274    6724    0.97135 260     5302    0.97722 245     5614    0.94591 389     4450
0.98    0.94773 0.88434 322     173     4154    6724    0.96979 266     5234    0.97617 248     5558    0.94591 389     4450
0.99    0.94691 0.88434 327     173     4112    6724    0.96925 268     5208    0.97539 251     5526    0.94591 389     4450


==> figs/G2.dat <==
beta    NMI     NMIMOD  C       CT      NC2     NC2T
0.01    0.00000 0.76885 1       182     1000000 6338
0.02    0.00000 0.76885 1       182     1000000 6338
0.03    0.00000 0.76885 1       182     1000000 6338
0.04    0.78891 0.76885 53      182     25990   6338
0.05    0.84896 0.76885 81      182     15826   6338
0.06    0.87860 0.76885 104     182     12056   6338
0.07    0.90333 0.76885 124     182     9458    6338
0.08    0.91996 0.76885 146     182     8216    6338
0.09    0.93830 0.76885 173     182     6766    6338
0.10    0.94334 0.76885 186     182     6286    6338
0.11    0.94966 0.76885 198     182     5930    6338
0.12    0.95594 0.76885 208     182     5610    6338
0.13    0.95847 0.76885 218     182     5358    6338
0.14    0.95841 0.76885 222     182     5238    6338
0.15    0.95937 0.76885 226     182     5154    6338
0.16    0.96086 0.76885 230     182     5088    6338
0.17    0.96126 0.76885 231     182     5068    6338
0.18    0.96083 0.76885 236     182     4982    6338
0.19    0.95785 0.76885 246     182     4754    6338
0.20    0.95670 0.76885 253     182     4632    6338
0.21    0.95633 0.76885 254     182     4614    6338
0.22    0.95496 0.76885 258     182     4534    6338
0.23    0.95497 0.76885 263     182     4472    6338
0.24    0.95502 0.76885 266     182     4432    6338
0.25    0.95477 0.76885 267     182     4424    6338
0.26    0.95427 0.76885 268     182     4392    6338
0.27    0.95322 0.76885 271     182     4342    6338
0.28    0.95322 0.76885 271     182     4342    6338
0.29    0.95300 0.76885 273     182     4308    6338
0.30    0.95122 0.76885 276     182     4218    6338
0.31    0.95135 0.76885 279     182     4180    6338
0.32    0.95101 0.76885 280     182     4164    6338
0.33    0.95045 0.76885 281     182     4144    6338
0.34    0.95026 0.76885 282     182     4132    6338
0.35    0.94941 0.76885 286     182     4102    6338
0.36    0.94911 0.76885 287     182     4090    6338
0.37    0.94911 0.76885 287     182     4090    6338
0.38    0.94895 0.76885 288     182     4078    6338
0.39    0.94880 0.76885 290     182     4034    6338
0.40    0.94880 0.76885 290     182     4034    6338
0.41    0.94855 0.76885 291     182     4026    6338
0.42    0.94806 0.76885 292     182     3998    6338
0.43    0.94806 0.76885 292     182     3998    6338
0.44    0.94739 0.76885 294     182     3962    6338
0.45    0.94626 0.76885 296     182     3930    6338
0.46    0.94617 0.76885 297     182     3914    6338
0.47    0.94611 0.76885 299     182     3902    6338
0.48    0.94633 0.76885 300     182     3890    6338
0.49    0.94587 0.76885 302     182     3874    6338
0.50    0.94533 0.76885 305     182     3836    6338
0.51    0.94559 0.76885 306     182     3826    6338
0.52    0.94444 0.76885 308     182     3808    6338
0.53    0.94353 0.76885 313     182     3748    6338
0.54    0.94312 0.76885 314     182     3724    6338
0.55    0.94233 0.76885 315     182     3704    6338
0.56    0.94182 0.76885 317     182     3684    6338
0.57    0.94128 0.76885 319     182     3650    6338
0.58    0.94092 0.76885 321     182     3622    6338
0.59    0.94092 0.76885 321     182     3622    6338
0.60    0.94107 0.76885 323     182     3604    6338
0.61    0.94063 0.76885 323     182     3606    6338
0.62    0.93950 0.76885 327     182     3556    6338
0.63    0.93938 0.76885 327     182     3554    6338
0.64    0.93829 0.76885 330     182     3530    6338
0.65    0.93800 0.76885 331     182     3518    6338
0.66    0.93714 0.76885 337     182     3460    6338
0.67    0.93669 0.76885 339     182     3444    6338
0.68    0.93640 0.76885 340     182     3432    6338
0.69    0.93516 0.76885 344     182     3370    6338
0.70    0.93408 0.76885 349     182     3330    6338
0.71    0.93427 0.76885 350     182     3326    6338
0.72    0.93418 0.76885 353     182     3314    6338
0.73    0.93314 0.76885 356     182     3282    6338
0.74    0.93273 0.76885 358     182     3268    6338
0.75    0.93077 0.76885 361     182     3208    6338
0.76    0.92952 0.76885 367     182     3154    6338
0.77    0.92844 0.76885 370     182     3120    6338
0.78    0.92730 0.76885 374     182     3088    6338
0.79    0.92702 0.76885 375     182     3076    6338
0.80    0.92608 0.76885 378     182     3050    6338
0.81    0.92606 0.76885 380     182     3036    6338
0.82    0.92507 0.76885 383     182     3010    6338
0.83    0.92473 0.76885 386     182     2984    6338
0.84    0.92433 0.76885 388     182     2970    6338
0.85    0.92345 0.76885 391     182     2930    6338
0.86    0.92346 0.76885 393     182     2914    6338
0.87    0.92347 0.76885 395     182     2900    6338
0.88    0.92266 0.76885 401     182     2858    6338
0.89    0.92230 0.76885 402     182     2842    6338
0.90    0.92230 0.76885 402     182     2842    6338
0.91    0.92196 0.76885 404     182     2832    6338
0.92    0.92183 0.76885 403     182     2824    6338
0.93    0.92044 0.76885 407     182     2792    6338
0.94    0.92006 0.76885 407     182     2794    6338
0.95    0.91923 0.76885 410     182     2776    6338
0.96    0.91894 0.76885 412     182     2764    6338
0.97    0.91748 0.76885 413     182     2738    6338
0.98    0.91711 0.76885 415     182     2726    6338
0.99    0.91738 0.76885 416     182     2718    6338


==> figs/G2_B.dat <==
beta    NMI     NMIMOD  C       CT      NC2     NC2T    NMI0.005        C0.005  NC20.005        NMI0.05 C0.05   NC20.05 NMI0.1  C0.1    NC20.1
0.01    0.00000 0.76885 1       182     1000000 6338    0.79666 51      22378   0.93881 179     6230    0.95384 229     4960
0.02    0.00000 0.76885 1       182     1000000 6338    0.82201 62      18210   0.94254 188     6014    0.95412 234     4882
0.03    0.00000 0.76885 1       182     1000000 6338    0.85410 80      14830   0.94736 196     5844    0.95369 237     4832
0.04    0.78891 0.76885 53      182     25990   6338    0.87543 96      12214   0.95147 208     5520    0.95360 239     4802
0.05    0.84896 0.76885 81      182     15826   6338    0.89494 114     10140   0.95412 215     5354    0.95417 243     4726
0.06    0.87864 0.76885 103     182     12196   6338    0.91097 129     8836    0.95613 218     5286    0.95398 251     4604
0.07    0.90333 0.76885 124     182     9458    6338    0.92196 144     8046    0.95788 222     5202    0.95345 255     4536
0.08    0.91996 0.76885 146     182     8216    6338    0.93779 170     6958    0.95729 225     5146    0.95379 256     4524
0.09    0.93830 0.76885 173     182     6766    6338    0.94214 180     6432    0.95689 226     5114    0.95341 257     4506
0.10    0.94334 0.76885 186     182     6286    6338    0.94915 195     6010    0.95595 232     4968    0.95350 264     4384
0.11    0.94966 0.76885 198     182     5930    6338    0.95377 205     5696    0.95674 236     4906    0.95320 265     4372
0.12    0.95594 0.76885 208     182     5610    6338    0.95777 216     5384    0.95568 243     4782    0.95320 265     4372
0.13    0.95847 0.76885 218     182     5358    6338    0.95848 222     5230    0.95554 250     4660    0.95271 268     4316
0.14    0.95841 0.76885 222     182     5238    6338    0.95872 224     5174    0.95502 253     4602    0.95246 269     4308
0.15    0.95937 0.76885 226     182     5154    6338    0.95989 229     5090    0.95521 255     4550    0.95129 274     4238
0.16    0.96086 0.76885 230     182     5088    6338    0.96126 231     5068    0.95483 256     4530    0.95162 275     4226
0.17    0.96126 0.76885 231     182     5068    6338    0.96116 234     5004    0.95449 259     4488    0.95104 278     4194
0.18    0.96083 0.76885 236     182     4982    6338    0.95833 243     4808    0.95331 261     4448    0.94988 281     4130
0.19    0.95785 0.76885 246     182     4754    6338    0.95697 251     4670    0.95335 263     4428    0.94988 281     4130
0.20    0.95670 0.76885 253     182     4632    6338    0.95633 254     4614    0.95253 270     4310    0.94971 284     4098
0.21    0.95633 0.76885 254     182     4614    6338    0.95588 255     4582    0.95284 273     4284    0.94970 287     4068
0.22    0.95496 0.76885 258     182     4534    6338    0.95471 259     4526    0.95238 276     4240    0.94858 291     4002
0.23    0.95497 0.76885 263     182     4472    6338    0.95486 265     4444    0.95191 277     4210    0.94840 292     3990
0.24    0.95499 0.76885 267     182     4420    6338    0.95499 267     4420    0.95191 277     4210    0.94789 294     3970
0.25    0.95474 0.76885 268     182     4412    6338    0.95474 268     4412    0.95182 277     4202    0.94764 295     3962
0.26    0.95424 0.76885 269     182     4380    6338    0.95387 270     4360    0.95042 283     4096    0.94764 295     3962
0.27    0.95319 0.76885 272     182     4330    6338    0.95319 272     4330    0.94958 285     4072    0.94745 296     3956
0.28    0.95319 0.76885 272     182     4330    6338    0.95300 273     4320    0.94880 288     4036    0.94715 297     3944
0.29    0.95298 0.76885 274     182     4296    6338    0.95170 276     4222    0.94856 289     4028    0.94715 297     3944
0.30    0.95120 0.76885 277     182     4206    6338    0.95133 280     4168    0.94865 291     4014    0.94740 300     3920
0.31    0.95133 0.76885 280     182     4168    6338    0.95133 280     4168    0.94870 293     3996    0.94703 300     3912
0.32    0.95099 0.76885 281     182     4152    6338    0.95080 282     4140    0.94784 295     3964    0.94679 301     3904
0.33    0.95042 0.76885 282     182     4132    6338    0.95042 282     4132    0.94784 295     3964    0.94659 302     3898
0.34    0.95023 0.76885 283     182     4120    6338    0.94952 286     4096    0.94784 295     3964    0.94659 302     3898
0.35    0.94938 0.76885 287     182     4090    6338    0.94938 287     4090    0.94784 295     3964    0.94706 304     3882
0.36    0.94908 0.76885 288     182     4078    6338    0.94914 288     4074    0.94764 296     3958    0.94647 306     3854
0.37    0.94908 0.76885 288     182     4078    6338    0.94914 288     4074    0.94695 298     3928    0.94647 306     3854
0.38    0.94928 0.76885 289     182     4066    6338    0.94919 290     4056    0.94695 298     3928    0.94622 307     3846
0.39    0.94913 0.76885 291     182     4022    6338    0.94913 291     4022    0.94736 299     3932    0.94615 307     3842
0.40    0.94913 0.76885 291     182     4022    6338    0.94913 291     4022    0.94710 301     3902    0.94615 307     3842
0.41    0.94855 0.76885 291     182     4026    6338    0.94888 292     4014    0.94706 304     3870    0.94568 308     3812
0.42    0.94806 0.76885 292     182     3998    6338    0.94839 293     3986    0.94706 304     3870    0.94477 312     3746
0.43    0.94806 0.76885 292     182     3998    6338    0.94819 294     3980    0.94619 307     3828    0.94477 314     3730
0.44    0.94739 0.76885 294     182     3962    6338    0.94772 295     3950    0.94533 309     3774    0.94477 314     3730
0.45    0.94626 0.76885 296     182     3930    6338    0.94705 297     3914    0.94480 312     3740    0.94453 315     3722
0.46    0.94617 0.76885 297     182     3914    6338    0.94705 297     3914    0.94455 313     3732    0.94345 317     3692
0.47    0.94611 0.76885 299     182     3902    6338    0.94666 301     3878    0.94467 315     3716    0.94290 319     3668
0.48    0.94633 0.76885 300     182     3890    6338    0.94666 301     3878    0.94401 317     3686    0.94234 320     3654
0.49    0.94587 0.76885 302     182     3874    6338    0.94617 306     3826    0.94368 319     3666    0.94181 323     3620
0.50    0.94533 0.76885 305     182     3836    6338    0.94617 306     3826    0.94317 320     3650    0.94181 323     3620
0.51    0.94559 0.76885 306     182     3826    6338    0.94622 308     3812    0.94293 321     3642    0.94181 323     3620
0.52    0.94444 0.76885 308     182     3808    6338    0.94563 309     3808    0.94241 322     3632    0.94076 325     3578
0.53    0.94353 0.76885 313     182     3748    6338    0.94468 312     3762    0.94218 323     3622    0.94052 326     3568
0.54    0.94312 0.76885 314     182     3724    6338    0.94410 315     3718    0.94218 323     3622    0.94033 329     3536
0.55    0.94233 0.76885 315     182     3704    6338    0.94348 314     3718    0.94155 325     3594    0.93998 331     3520
0.56    0.94182 0.76885 317     182     3684    6338    0.94325 317     3686    0.94155 325     3594    0.93916 335     3492
0.57    0.94128 0.76885 319     182     3650    6338    0.94243 318     3664    0.94103 327     3572    0.93760 342     3436
0.58    0.94059 0.76885 320     182     3634    6338    0.94173 319     3648    0.94103 327     3572    0.93714 345     3416
0.59    0.94092 0.76885 321     182     3622    6338    0.94192 320     3644    0.94036 330     3546    0.93574 349     3378
0.60    0.94107 0.76885 323     182     3604    6338    0.94149 322     3628    0.93931 333     3528    0.93557 350     3374
0.61    0.94063 0.76885 323     182     3606    6338    0.94047 324     3604    0.93754 338     3460    0.93540 353     3354
0.62    0.93950 0.76885 327     182     3556    6338    0.93992 326     3580    0.93593 341     3416    0.93523 354     3350
0.63    0.93938 0.76885 327     182     3554    6338    0.93979 326     3578    0.93593 343     3406    0.93523 354     3350
0.64    0.93829 0.76885 330     182     3530    6338    0.93870 329     3554    0.93569 344     3396    0.93490 355     3336
0.65    0.93800 0.76885 331     182     3518    6338    0.93762 334     3512    0.93553 345     3392    0.93490 355     3336
0.66    0.93714 0.76885 337     182     3460    6338    0.93756 336     3484    0.93501 348     3356    0.93440 357     3316
0.67    0.93669 0.76885 339     182     3444    6338    0.93710 338     3468    0.93463 350     3344    0.93290 363     3250
0.68    0.93640 0.76885 340     182     3432    6338    0.93590 342     3410    0.93306 357     3250    0.93312 364     3244
0.69    0.93516 0.76885 344     182     3370    6338    0.93508 345     3374    0.93253 359     3230    0.93143 370     3174
0.70    0.93449 0.76885 349     182     3326    6338    0.93508 349     3346    0.93196 362     3212    0.93133 372     3150
0.71    0.93467 0.76885 350     182     3322    6338    0.93530 350     3340    0.93095 366     3170    0.93105 373     3138
0.72    0.93459 0.76885 353     182     3310    6338    0.93459 353     3310    0.93057 368     3158    0.93096 373     3134
0.73    0.93354 0.76885 356     182     3278    6338    0.93338 357     3274    0.92982 370     3138    0.92961 380     3090
0.74    0.93314 0.76885 358     182     3264    6338    0.93273 358     3268    0.92923 370     3134    0.92734 388     3026
0.75    0.93077 0.76885 361     182     3208    6338    0.93134 362     3202    0.92881 374     3106    0.92715 389     3020
0.76    0.92952 0.76885 367     182     3154    6338    0.93036 365     3180    0.92771 379     3066    0.92616 392     2992
0.77    0.92844 0.76885 370     182     3120    6338    0.92810 372     3110    0.92755 380     3062    0.92577 394     2980
0.78    0.92730 0.76885 374     182     3088    6338    0.92714 375     3084    0.92722 384     3036    0.92599 395     2974
0.79    0.92702 0.76885 375     182     3076    6338    0.92721 374     3082    0.92704 385     3030    0.92482 399     2940
0.80    0.92608 0.76885 378     182     3050    6338    0.92632 377     3060    0.92669 387     3020    0.92466 400     2930
0.81    0.92606 0.76885 380     182     3036    6338    0.92602 380     3034    0.92587 391     2992    0.92417 402     2910
0.82    0.92507 0.76885 383     182     3010    6338    0.92528 384     3012    0.92462 395     2950    0.92417 402     2910
0.83    0.92473 0.76885 386     182     2984    6338    0.92473 386     2984    0.92468 397     2940    0.92394 403     2902
0.84    0.92433 0.76885 388     182     2970    6338    0.92405 389     2958    0.92487 399     2920    0.92394 403     2902
0.85    0.92345 0.76885 391     182     2930    6338    0.92371 393     2930    0.92386 402     2890    0.92318 408     2860
0.86    0.92346 0.76885 393     182     2914    6338    0.92346 393     2914    0.92363 403     2882    0.92262 411     2842
0.87    0.92347 0.76885 395     182     2900    6338    0.92347 395     2900    0.92302 406     2860    0.92198 413     2830
0.88    0.92266 0.76885 401     182     2858    6338    0.92226 403     2844    0.92281 405     2848    0.92138 416     2810
0.89    0.92230 0.76885 402     182     2842    6338    0.92219 403     2840    0.92169 409     2816    0.92122 417     2806
0.90    0.92230 0.76885 402     182     2842    6338    0.92203 404     2836    0.92073 412     2790    0.92086 419     2794
0.91    0.92196 0.76885 404     182     2832    6338    0.92184 405     2830    0.92009 414     2778    0.91963 422     2766
0.92    0.92183 0.76885 403     182     2824    6338    0.92148 405     2824    0.92009 414     2778    0.91889 424     2740
0.93    0.92044 0.76885 407     182     2792    6338    0.92079 408     2798    0.91932 417     2758    0.91889 424     2740
0.94    0.92006 0.76885 407     182     2794    6338    0.92010 408     2792    0.91953 417     2756    0.91864 425     2730
0.95    0.91923 0.76885 410     182     2776    6338    0.91978 412     2774    0.91880 421     2734    0.91764 427     2712
0.96    0.91894 0.76885 412     182     2764    6338    0.91930 413     2766    0.91880 421     2734    0.91789 427     2712
0.97    0.91748 0.76885 413     182     2738    6338    0.91849 415     2748    0.91770 423     2714    0.91745 429     2696
0.98    0.91673 0.76885 415     182     2724    6338    0.91733 415     2730    0.91721 425     2696    0.91745 429     2696
0.99    0.91701 0.76885 416     182     2716    6338    0.91662 417     2718    0.91692 425     2694    0.91697 430     2688


==> figs/G3.dat <==
beta    NMI     NMIMOD  C       CT      NC2     NC2T
0.01    0.00000 0.94828 1       34      1000000 40858
0.02    0.00000 0.94828 1       34      1000000 40858
0.03    0.00000 0.94828 1       34      1000000 40858
0.04    0.00000 0.94828 1       34      1000000 40858
0.05    0.00000 0.94828 1       34      1000000 40858
0.06    0.00000 0.94828 1       34      1000000 40858
0.07    0.00000 0.94828 1       34      1000000 40858
0.08    0.00000 0.94828 1       34      1000000 40858
0.09    0.00000 0.94828 1       34      1000000 40858
0.10    0.00000 0.94828 1       34      1000000 40858
0.11    0.00000 0.94828 1       34      1000000 40858
0.12    0.00000 0.94828 1       34      1000000 40858
0.13    0.00000 0.94828 1       34      1000000 40858
0.14    0.00000 0.94828 1       34      1000000 40858
0.15    0.00000 0.94828 1       34      1000000 40858
0.16    0.00000 0.94828 1       34      1000000 40858
0.17    0.00000 0.94828 1       34      1000000 40858
0.18    0.00000 0.94828 1       34      1000000 40858
0.19    0.00000 0.94828 1       34      1000000 40858
0.20    0.99357 0.94828 38      34      39612   40858
0.21    0.99357 0.94828 38      34      39612   40858
0.22    0.99160 0.94828 39      34      39292   40858
0.23    0.98999 0.94828 40      34      39152   40858
0.24    0.98772 0.94828 41      34      38592   40858
0.25    0.98772 0.94828 41      34      38592   40858
0.26    0.98772 0.94828 41      34      38592   40858
0.27    0.98683 0.94828 42      34      38532   40858
0.28    0.98522 0.94828 43      34      38348   40858
0.29    0.98522 0.94828 43      34      38348   40858
0.30    0.98402 0.94828 44      34      38252   40858
0.31    0.97665 0.94828 48      34      37094   40858
0.32    0.97552 0.94828 49      34      36638   40858
0.33    0.96529 0.94828 54      34      35162   40858
0.34    0.95416 0.94828 62      34      33760   40858
0.35    0.92003 0.94828 79      34      29584   40858
0.36    0.89802 0.94828 90      34      26778   40858
0.37    0.85877 0.94828 113     34      22578   40858
0.38    0.83054 0.94828 129     34      19514   40858
0.39    0.80443 0.94828 152     34      16580   40858
0.40    0.78809 0.94828 156     34      15696   40858
0.41    0.77683 0.94828 172     34      13948   40858
0.42    0.76472 0.94828 174     34      13004   40858
0.43    0.75529 0.94828 181     34      11860   40858
0.44    0.74700 0.94828 193     34      11066   40858
0.45    0.75122 0.94828 192     34      11630   40858
0.46    0.73670 0.94828 200     34      9596    40858
0.47    0.73700 0.94828 205     34      9404    40858
0.48    0.73879 0.94828 200     34      9328    40858
0.49    0.73188 0.94828 213     34      8830    40858
0.50    0.72271 0.94828 214     34      8274    40858
0.51    0.71538 0.94828 223     34      7722    40858
0.52    0.70913 0.94828 229     34      7014    40858
0.53    0.70775 0.94828 235     34      6828    40858
0.54    0.70636 0.94828 247     34      6428    40858
0.55    0.70378 0.94828 246     34      6208    40858
0.56    0.69985 0.94828 248     34      5934    40858
0.57    0.69941 0.94828 251     34      5840    40858
0.58    0.69709 0.94828 255     34      5672    40858
0.59    0.69559 0.94828 262     34      5374    40858
0.60    0.69300 0.94828 259     34      5302    40858
0.61    0.69441 0.94828 265     34      5146    40858
0.62    0.69361 0.94828 266     34      5086    40858
0.63    0.69537 0.94828 271     34      5050    40858
0.64    0.69271 0.94828 279     34      4922    40858
0.65    0.68765 0.94828 283     34      4814    40858
0.66    0.68665 0.94828 286     34      4716    40858
0.67    0.68455 0.94828 288     34      4548    40858
0.68    0.68617 0.94828 288     34      4512    40858
0.69    0.68337 0.94828 294     34      4308    40858
0.70    0.67702 0.94828 304     34      4172    40858
0.71    0.67868 0.94828 304     34      4090    40858
0.72    0.67321 0.94828 309     34      4010    40858
0.73    0.67004 0.94828 316     34      3886    40858
0.74    0.66568 0.94828 319     34      3826    40858
0.75    0.66989 0.94828 315     34      3866    40858
0.76    0.67151 0.94828 325     34      3750    40858
0.77    0.66431 0.94828 322     34      3742    40858
0.78    0.65678 0.94828 335     34      3540    40858
0.79    0.65771 0.94828 341     34      3480    40858
0.80    0.65829 0.94828 328     34      3570    40858
0.81    0.65582 0.94828 339     34      3462    40858
0.82    0.65517 0.94828 343     34      3428    40858
0.83    0.65570 0.94828 346     34      3368    40858
0.84    0.65233 0.94828 351     34      3368    40858
0.85    0.64708 0.94828 350     34      3328    40858
0.86    0.64854 0.94828 354     34      3260    40858
0.87    0.64724 0.94828 357     34      3242    40858
0.88    0.65217 0.94828 347     34      3352    40858
0.89    0.65576 0.94828 358     34      3230    40858
0.90    0.65003 0.94828 359     34      3208    40858
0.91    0.65749 0.94828 361     34      3190    40858
0.92    0.64796 0.94828 361     34      3134    40858
0.93    0.65033 0.94828 366     34      3120    40858
0.94    0.64904 0.94828 369     34      3048    40858
0.95    0.64726 0.94828 373     34      3016    40858
0.96    0.64957 0.94828 372     34      3080    40858
0.97    0.64703 0.94828 376     34      3012    40858
0.98    0.64551 0.94828 382     34      2986    40858
0.99    0.64427 0.94828 378     34      2972    40858

==> figs/G3_B.dat <==
beta    NMI     NMIMOD  C       CT      NC2     NC2T    NMI0.0005       C0.0005 NC20.0005       NMI0.001        C0.001  NC20.001        NMI0.005        C0.005  NC20.005
0.01    0.00000 0.94828 1       34      1000000 40858   0.00000 1       1000000 0.00000 1       1000000 0.94266 72      31548
0.02    0.00000 0.94828 1       34      1000000 40858   0.00000 1       1000000 0.00000 1       1000000 0.94202 74      31324
0.03    0.00000 0.94828 1       34      1000000 40858   0.00000 1       1000000 0.00000 1       1000000 0.93375 77      29758
0.04    0.00000 0.94828 1       34      1000000 40858   0.00000 1       1000000 0.00000 1       1000000 0.93158 78      29188
0.05    0.00000 0.94828 1       34      1000000 40858   0.00000 1       1000000 0.00000 1       1000000 0.92614 81      28754
0.06    0.00000 0.94828 1       34      1000000 40858   0.00000 1       1000000 0.00000 1       1000000 0.92337 83      28396
0.07    0.00000 0.94828 1       34      1000000 40858   0.00000 1       1000000 0.00000 1       1000000 0.91707 87      27684
0.08    0.00000 0.94828 1       34      1000000 40858   0.00000 1       1000000 0.00000 1       1000000 0.90924 89      26446
0.09    0.00000 0.94828 1       34      1000000 40858   0.00000 1       1000000 0.00000 1       1000000 0.89858 97      24888
0.10    0.00000 0.94828 1       34      1000000 40858   0.00000 1       1000000 0.99593 36      39962   0.88489 106     23078
0.11    0.00000 0.94828 1       34      1000000 40858   0.00000 1       1000000 0.99593 36      39962   0.88132 109     22828
0.12    0.00000 0.94828 1       34      1000000 40858   0.00000 1       1000000 0.99593 36      39962   0.87545 113     21936
0.13    0.00000 0.94828 1       34      1000000 40858   0.00000 1       1000000 0.99593 36      39962   0.88122 104     21932
0.14    0.00000 0.94828 1       34      1000000 40858   0.00000 1       1000000 0.99420 37      39566   0.87284 110     21094
0.15    0.00000 0.94828 1       34      1000000 40858   0.99593 36      39962   0.99420 37      39566   0.86976 113     20810
0.16    0.00000 0.94828 1       34      1000000 40858   0.99593 36      39962   0.99420 37      39566   0.86297 117     20352
0.17    0.00000 0.94828 1       34      1000000 40858   0.99456 37      39666   0.99420 37      39566   0.85780 119     19906
0.18    0.00000 0.94828 1       34      1000000 40858   0.99320 38      39512   0.99123 39      39192   0.85209 124     19076
0.19    0.00000 0.94828 1       34      1000000 40858   0.99320 38      39512   0.98896 40      38632   0.84573 129     18054
0.20    0.99357 0.94828 38      34      39612   40858   0.99123 39      39192   0.98532 42      37954   0.83572 135     17200
0.21    0.99357 0.94828 38      34      39612   40858   0.99123 39      39192   0.98612 42      38284   0.82865 139     16816
0.22    0.99160 0.94828 39      34      39292   40858   0.98736 41      38492   0.98612 42      38284   0.82302 141     16060
0.23    0.98999 0.94828 40      34      39152   40858   0.98612 42      38284   0.98612 42      38284   0.81783 144     15678
0.24    0.98772 0.94828 41      34      38592   40858   0.98612 42      38284   0.98612 42      38284   0.81305 146     15050
0.25    0.98772 0.94828 41      34      38592   40858   0.98538 42      38284   0.98117 45      37512   0.81230 150     14872
0.26    0.98772 0.94828 41      34      38592   40858   0.98449 43      38224   0.98280 44      37972   0.80711 148     14326
0.27    0.98683 0.94828 42      34      38532   40858   0.98449 43      38224   0.98044 45      37512   0.79934 157     13680
0.28    0.98522 0.94828 43      34      38348   40858   0.98280 44      37972   0.95758 58      34046   0.79815 159     13166
0.29    0.98522 0.94828 43      34      38348   40858   0.98160 45      37876   0.94724 64      32676   0.79250 162     13138
0.30    0.98402 0.94828 44      34      38252   40858   0.97097 49      36458   0.94854 61      33062   0.78925 171     12612
0.31    0.97665 0.94828 48      34      37094   40858   0.94292 64      32192   0.89733 90      26466   0.78421 172     12462
0.32    0.97552 0.94828 49      34      36638   40858   0.94920 62      33166   0.88746 94      25378   0.77902 179     11836
0.33    0.96529 0.94828 54      34      35162   40858   0.92774 72      30438   0.85017 121     20424   0.77070 185     10764
0.34    0.95416 0.94828 62      34      33760   40858   0.88192 100     24436   0.84226 125     19894   0.76659 187     10490
0.35    0.92003 0.94828 79      34      29584   40858   0.85149 118     20882   0.82655 135     18384   0.76027 194     10110
0.36    0.89802 0.94828 90      34      26778   40858   0.83598 124     19556   0.80796 146     16732   0.75105 197     9526
0.37    0.85877 0.94828 113     34      22578   40858   0.82103 139     18044   0.79389 159     15582   0.74638 197     9288
0.38    0.83054 0.94828 129     34      19514   40858   0.79793 153     16030   0.78057 172     13884   0.73809 200     8986
0.39    0.80443 0.94828 152     34      16580   40858   0.78519 164     14688   0.77959 168     13474   0.73756 209     8676
0.40    0.78809 0.94828 156     34      15696   40858   0.77967 169     13788   0.76914 174     12694   0.73229 214     8394
0.41    0.77708 0.94828 172     34      14040   40858   0.76506 176     12644   0.76026 185     11676   0.72582 223     7522
0.42    0.76479 0.94828 176     34      12820   40858   0.75870 181     11878   0.75743 190     11390   0.72285 225     7354
0.43    0.75542 0.94828 180     34      11884   40858   0.75740 188     11334   0.75370 190     10840   0.72133 230     7128
0.44    0.74700 0.94828 193     34      11066   40858   0.76137 192     11840   0.74851 194     10348   0.72029 234     7046
0.45    0.75104 0.94828 192     34      11566   40858   0.74604 195     10146   0.74140 198     9820    0.71710 234     6948
0.46    0.73787 0.94828 199     34      9776    40858   0.74044 198     9794    0.73225 201     9300    0.71801 241     6874
0.47    0.73576 0.94828 207     34      9296    40858   0.73582 202     9384    0.72872 213     8554    0.71356 246     6614
0.48    0.73907 0.94828 200     34      9372    40858   0.72624 213     8818    0.72467 217     8102    0.70973 252     6326
0.49    0.73105 0.94828 214     34      8718    40858   0.72616 215     8504    0.72084 220     8006    0.70815 256     6256
0.50    0.72212 0.94828 215     34      8168    40858   0.71762 219     7926    0.71707 229     7436    0.70863 261     6096
0.51    0.71405 0.94828 224     34      7516    40858   0.71604 227     7430    0.71105 237     6926    0.70668 266     5896
0.52    0.71241 0.94828 227     34      7356    40858   0.71609 234     7350    0.70897 239     6640    0.70115 273     5622
0.53    0.70782 0.94828 234     34      6840    40858   0.70721 242     6602    0.70626 249     6320    0.69849 270     5580
0.54    0.70582 0.94828 247     34      6416    40858   0.70432 249     6318    0.70104 247     6220    0.69948 271     5386
0.55    0.70450 0.94828 247     34      6220    40858   0.69878 252     6034    0.69978 253     6100    0.69639 271     5282
0.56    0.69945 0.94828 248     34      5926    40858   0.70151 249     6066    0.69982 256     5906    0.69390 280     5058
0.57    0.69925 0.94828 249     34      5862    40858   0.69948 257     5852    0.69867 264     5744    0.69341 281     5016
0.58    0.69723 0.94828 254     34      5636    40858   0.69715 265     5584    0.70160 258     5638    0.69242 287     4962
0.59    0.69306 0.94828 261     34      5352    40858   0.69982 268     5378    0.69869 261     5540    0.68575 292     4658
0.60    0.69242 0.94828 258     34      5326    40858   0.69974 262     5488    0.69503 264     5390    0.68528 298     4552
0.61    0.69608 0.94828 263     34      5170    40858   0.69215 264     5296    0.69165 269     5174    0.68371 296     4584
0.62    0.69299 0.94828 264     34      5108    40858   0.68980 269     5142    0.69140 278     4970    0.68004 300     4438
0.63    0.69380 0.94828 271     34      4992    40858   0.68856 275     4988    0.68414 277     4882    0.68053 302     4394
0.64    0.69097 0.94828 279     34      4890    40858   0.69056 275     5016    0.68677 277     4928    0.67725 307     4290
0.65    0.68873 0.94828 282     34      4828    40858   0.68497 282     4760    0.68728 286     4696    0.68026 310     4360
0.66    0.68690 0.94828 288     34      4690    40858   0.68439 281     4774    0.68207 284     4724    0.67540 312     4140
0.67    0.68671 0.94828 284     34      4626    40858   0.68414 284     4630    0.68090 285     4552    0.67663 311     4146
0.68    0.68625 0.94828 287     34      4508    40858   0.68087 282     4544    0.67782 284     4504    0.67680 315     3988
0.69    0.68551 0.94828 298     34      4304    40858   0.67566 290     4284    0.67768 292     4332    0.67559 316     3948
0.70    0.67598 0.94828 300     34      4256    40858   0.67542 293     4242    0.67461 294     4194    0.67374 324     3944
0.71    0.67960 0.94828 301     34      4128    40858   0.67224 301     4056    0.67690 298     4220    0.67661 326     3890
0.72    0.67460 0.94828 307     34      4032    40858   0.67372 301     4120    0.67289 303     4080    0.67521 324     3924
0.73    0.66947 0.94828 317     34      3876    40858   0.66974 314     3930    0.67266 310     3962    0.67053 324     3880
0.74    0.66677 0.94828 319     34      3840    40858   0.67283 310     4026    0.67078 317     3882    0.67341 331     3800
0.75    0.66826 0.94828 318     34      3866    40858   0.66892 322     3802    0.67544 314     3934    0.66972 336     3682
0.76    0.67027 0.94828 321     34      3776    40858   0.67086 321     3788    0.67204 319     3886    0.67051 339     3656
0.77    0.66595 0.94828 320     34      3748    40858   0.66961 320     3764    0.67033 327     3734    0.66820 334     3650
0.78    0.66070 0.94828 332     34      3594    40858   0.66677 327     3666    0.67088 320     3818    0.67138 344     3584
0.79    0.66151 0.94828 339     34      3530    40858   0.66915 326     3732    0.67127 326     3806    0.67128 341     3586
0.80    0.65880 0.94828 331     34      3532    40858   0.66851 328     3664    0.66737 331     3596    0.66952 342     3558
0.81    0.65729 0.94828 341     34      3428    40858   0.66552 324     3688    0.66825 330     3650    0.67065 341     3530
0.82    0.65891 0.94828 339     34      3474    40858   0.66542 331     3570    0.66485 336     3524    0.66775 344     3498
0.83    0.66078 0.94828 346     34      3400    40858   0.66302 327     3676    0.66164 339     3506    0.66670 344     3522
0.84    0.65150 0.94828 342     34      3438    40858   0.66158 329     3640    0.65989 331     3630    0.66390 353     3408
0.85    0.64786 0.94828 347     34      3346    40858   0.66125 330     3604    0.66343 340     3498    0.66146 352     3338
0.86    0.65236 0.94828 357     34      3238    40858   0.66276 338     3512    0.66131 337     3528    0.66566 355     3440
0.87    0.65108 0.94828 347     34      3334    40858   0.65744 336     3486    0.66048 339     3444    0.66455 360     3344
0.88    0.65021 0.94828 352     34      3270    40858   0.66372 334     3500    0.66238 348     3348    0.66621 365     3286
0.89    0.65076 0.94828 354     34      3230    40858   0.66342 351     3328    0.66459 350     3352    0.66238 364     3232
0.90    0.64881 0.94828 357     34      3220    40858   0.66386 349     3304    0.66302 356     3308    0.66350 364     3194
0.91    0.65415 0.94828 361     34      3184    40858   0.66388 360     3204    0.66082 362     3176    0.66311 366     3168
0.92    0.65172 0.94828 360     34      3160    40858   0.66333 363     3200    0.66310 364     3184    0.66185 371     3128
0.93    0.64613 0.94828 367     34      3074    40858   0.65933 365     3186    0.66123 366     3136    0.66270 365     3216
0.94    0.64884 0.94828 375     34      2984    40858   0.65908 367     3136    0.66026 363     3138    0.66421 374     3098
0.95    0.65033 0.94828 379     34      2992    40858   0.66265 368     3144    0.65870 374     3074    0.66037 377     3062
0.96    0.64635 0.94828 386     34      2942    40858   0.65927 371     3058    0.65980 367     3168    0.65835 380     3008
0.97    0.64625 0.94828 375     34      3028    40858   0.65998 378     3012    0.65767 371     3060    0.65928 378     3014
0.98    0.64495 0.94828 375     34      3038    40858   0.65690 367     3128    0.65588 376     3038    0.65471 384     2962
0.99    0.64605 0.94828 378     34      2970    40858   0.65850 371     3026    0.65638 373     3012    0.65336 387     2932

